Broadband vectorial ultra-flat optics with experimental efficiency up to 99% in the visible via universal approximators

Integrating conventional optics into compact nanostructured surfaces is the goal of flat optics. Despite the enormous progress of this technology, there are still critical challenges for real world applications due to a limited efficiency in the visible, on average lower than $60\%$, which originates by absorption losses in wavelength thick ($\approx 500$nm) structures. Another issue is the realization of on-demand optical components for controlling vectorial light at visible frequencies simultaneously in both reflection and transmission, and with a predetermined wavefront shape. In this work, we developed an inverse design approach that allows the realization of highly efficient (up to $99\%$) ultra-flat (down to $50$nm thick) optics for vectorial light control and broadband input-output responses on a desired wavefront shape. The approach leverages on a hidden network of universal approximators, which exist in the physical layer of suitably engineered semiconductor nanostructures. Near unity performance results from the ultra-flat nature of these surfaces, which reduces absorption losses to almost negligible values. Experimentally, we discuss polarizing beam splitters, comparing their performances with the best results obtained from both direct and inverse design techniques, and new flat-optics components represented by dichroic mirrors and the basic unit of a flat optics display that creates full colors by using only two sub-pixels, overcoming the limitations of conventional LCD/OLED technologies that require three sub-pixels for each composite color. Our devices are manufactured with a complementary metal-oxide-semiconductor (CMOS) compatible process, making them scalable for mass production at inexpensive costs.

==> images/533eff.txt <==
5.000000000000000000e+02 3.510392582278349383e-01
5.050000000000000000e+02 4.230339995922063334e-01
5.100000000000000000e+02 3.617228945408775820e-01
5.150000000000000000e+02 2.906033865285150286e-01
5.200000000000000000e+02 3.643347591671135532e-01
5.250000000000000000e+02 6.323003718934209205e-01
5.300000000000000000e+02 8.018826698946259768e-01
5.350000000000000000e+02 9.341322666619031878e-01
5.400000000000000000e+02 9.660441763096750956e-01
5.450000000000000000e+02 9.651690807214602374e-01
5.500000000000000000e+02 9.614289450530003611e-01
5.550000000000000000e+02 9.559302802324823878e-01
5.600000000000000000e+02 9.437035952908464642e-01
5.650000000000000000e+02 9.355809635447434047e-01
5.700000000000000000e+02 9.232262139126261591e-01
5.750000000000000000e+02 9.103494127726216023e-01
5.800000000000000000e+02 8.951174749679365883e-01
5.850000000000000000e+02 8.797068381783094138e-01
5.900000000000000000e+02 8.622749900289295999e-01
5.950000000000000000e+02 8.439240125446955121e-01
6.000000000000000000e+02 8.229193114262557396e-01
6.050000000000000000e+02 8.022583397553006979e-01
6.100000000000000000e+02 7.805243729492821192e-01
6.150000000000000000e+02 7.601990809229262069e-01
6.200000000000000000e+02 7.375630409389555275e-01
6.250000000000000000e+02 7.180906413419909651e-01
6.300000000000000000e+02 6.967120492402664178e-01
6.350000000000000000e+02 6.742692103825687067e-01
6.400000000000000000e+02 6.552685196883033525e-01
6.450000000000000000e+02 6.339132094971657860e-01
6.500000000000000000e+02 6.154046788691932557e-01
6.550000000000000000e+02 5.945334230929093522e-01
6.600000000000000000e+02 5.753395403644752104e-01
6.650000000000000000e+02 5.574754313938469208e-01
6.700000000000000000e+02 5.394166977958426701e-01
6.750000000000000000e+02 5.221918378002672334e-01
6.800000000000000000e+02 5.064112618008828060e-01
6.850000000000000000e+02 4.909658292000564361e-01
6.900000000000000000e+02 4.764526868826579609e-01
6.950000000000000000e+02 4.618085766444195439e-01
7.000000000000000000e+02 4.426849813584575744e-01
7.050000000000000000e+02 4.322506582122874752e-01
7.100000000000000000e+02 4.196480803885642707e-01
7.150000000000000000e+02 4.052447189266505934e-01
7.200000000000000000e+02 3.960569512004202264e-01
7.250000000000000000e+02 3.823140826728856356e-01
7.300000000000000000e+02 3.722272127588964197e-01
7.350000000000000000e+02 3.619040604287157015e-01
7.400000000000000000e+02 3.535372291093523689e-01
7.450000000000000000e+02 3.435189032436618550e-01
7.500000000000000000e+02 3.357371949109492770e-01
7.550000000000000000e+02 3.269213335498158957e-01
7.600000000000000000e+02 3.184648065832207386e-01
7.650000000000000000e+02 3.092892273763813704e-01
7.700000000000000000e+02 3.020113328697319743e-01
7.750000000000000000e+02 2.954519701852809099e-01
7.800000000000000000e+02 2.877875075092774515e-01
7.850000000000000000e+02 2.835112236800940710e-01
7.900000000000000000e+02 2.743967710968215901e-01
7.950000000000000000e+02 2.663532074699118124e-01
8.000000000000000000e+02 2.604912339819533962e-01
8.050000000000000000e+02 2.540192068869392972e-01
8.100000000000000000e+02 2.504603142010380368e-01


==> images/600eff.txt <==
5.000000000000000000e+02 4.694886403630649241e-01
5.050000000000000000e+02 4.747937154039408858e-01
5.100000000000000000e+02 4.685854134779703362e-01
5.150000000000000000e+02 5.575333577444562261e-01
5.200000000000000000e+02 6.297161420071692994e-01
5.250000000000000000e+02 6.762094450409892321e-01
5.300000000000000000e+02 7.188158449514205905e-01
5.350000000000000000e+02 7.651937583931047726e-01
5.400000000000000000e+02 8.122084302100831543e-01
5.450000000000000000e+02 8.468263377688050042e-01
5.500000000000000000e+02 8.764798279847773044e-01
5.550000000000000000e+02 9.029114019845647654e-01
5.600000000000000000e+02 9.254540117080618522e-01
5.650000000000000000e+02 9.443022573656907337e-01
5.700000000000000000e+02 9.590183605817821366e-01
5.750000000000000000e+02 9.707922459106524959e-01
5.800000000000000000e+02 9.805533539843336310e-01
5.850000000000000000e+02 9.873557622206856621e-01
5.900000000000000000e+02 9.907351538626173459e-01
5.950000000000000000e+02 9.906769937249821911e-01
6.000000000000000000e+02 9.870475818421445835e-01
6.050000000000000000e+02 9.790172493822847377e-01
6.100000000000000000e+02 9.688342581583053725e-01
6.150000000000000000e+02 9.550162612977606269e-01
6.200000000000000000e+02 9.387116894332071526e-01
6.250000000000000000e+02 9.205739778605821488e-01
6.300000000000000000e+02 8.999803165375556135e-01
6.350000000000000000e+02 8.773510687468349944e-01
6.400000000000000000e+02 8.536993840297546488e-01
6.450000000000000000e+02 8.293481590037820039e-01
6.500000000000000000e+02 8.032451160177135341e-01
6.550000000000000000e+02 7.770029721748410445e-01
6.600000000000000000e+02 7.512198686079373244e-01
6.650000000000000000e+02 7.247959377522741331e-01
6.700000000000000000e+02 6.981470679401272639e-01
6.750000000000000000e+02 6.725966785911753343e-01
6.800000000000000000e+02 6.477600954952860146e-01
6.850000000000000000e+02 6.234189316391295366e-01
6.900000000000000000e+02 5.992010428822320822e-01
6.950000000000000000e+02 5.760459131504674923e-01
7.000000000000000000e+02 5.540417831124376802e-01
7.050000000000000000e+02 5.331541878337855422e-01
7.100000000000000000e+02 5.123980174413874655e-01
7.150000000000000000e+02 4.963187578481955686e-01
7.200000000000000000e+02 4.737011826335062459e-01
7.250000000000000000e+02 4.553888431958211247e-01
7.300000000000000000e+02 4.392298793833227522e-01
7.350000000000000000e+02 4.222243502511750513e-01
7.400000000000000000e+02 4.061022401859348818e-01
7.450000000000000000e+02 3.902427301181750074e-01
7.500000000000000000e+02 3.777907405195587986e-01
7.550000000000000000e+02 3.626872120926583065e-01
7.600000000000000000e+02 3.494564106152475702e-01
7.650000000000000000e+02 3.371990459625524017e-01
7.700000000000000000e+02 3.249874328638291399e-01
7.750000000000000000e+02 3.141023696340741189e-01
7.800000000000000000e+02 3.034862526767796997e-01
7.850000000000000000e+02 2.938985205833393177e-01
7.900000000000000000e+02 2.838940118770546528e-01
7.950000000000000000e+02 2.753468480902316329e-01
8.000000000000000000e+02 2.656888245534546611e-01
8.050000000000000000e+02 2.572417832747531108e-01
8.100000000000000000e+02 2.510847427840492974e-01


==> images/750eff.txt <==
5.200000000000000000e+02 1.200413934857577081e-01
5.210000000000000000e+02 1.248672994977604589e-01
5.220000000000000000e+02 1.252960248171148816e-01
5.230000000000000000e+02 1.241974776887736776e-01
5.240000000000000000e+02 1.235347169972729753e-01
5.250000000000000000e+02 1.242901325712673644e-01
5.260000000000000000e+02 1.266192958773848243e-01
5.270000000000000000e+02 1.301161206436188267e-01
5.280000000000000000e+02 1.341034323634441028e-01
5.290000000000000000e+02 1.378899321149864299e-01
5.300000000000000000e+02 1.409578536848948016e-01
5.310000000000000000e+02 1.430653536140514825e-01
5.320000000000000000e+02 1.442638414819246151e-01
5.330000000000000000e+02 1.448430525181972628e-01
5.340000000000000000e+02 1.452256938598256164e-01
5.350000000000000000e+02 1.458537179980871068e-01
5.360000000000000000e+02 1.477895592455188145e-01
5.370000000000000000e+02 1.494104597343880458e-01
5.380000000000000000e+02 1.509886683850780453e-01
5.390000000000000000e+02 1.530382072809085559e-01
5.400000000000000000e+02 1.545167726258936114e-01
5.410000000000000000e+02 1.571502878151658233e-01
5.420000000000000000e+02 1.582392619414797752e-01
5.430000000000000000e+02 1.584840643486525036e-01
5.440000000000000000e+02 1.589083861034992495e-01
5.450000000000000000e+02 1.597753933446889596e-01
5.460000000000000000e+02 1.610679098575792112e-01
5.470000000000000000e+02 1.624691801658258716e-01
5.480000000000000000e+02 1.626741101051941141e-01
5.490000000000000000e+02 1.635517161087663707e-01
5.500000000000000000e+02 1.642605778097112335e-01
5.510000000000000000e+02 1.633099919689852686e-01
5.520000000000000000e+02 1.632367979191134966e-01
5.530000000000000000e+02 1.633477159272238022e-01
5.540000000000000000e+02 1.637331064126623104e-01
5.550000000000000000e+02 1.636637863926144465e-01
5.560000000000000000e+02 1.649548909485055725e-01
5.570000000000000000e+02 1.664443804430125740e-01
5.580000000000000000e+02 1.670696622926066965e-01
5.590000000000000000e+02 1.692055996263925333e-01
5.600000000000000000e+02 1.706669056114782645e-01
5.610000000000000000e+02 1.747058264889400081e-01
5.620000000000000000e+02 1.789255921327466969e-01
5.630000000000000000e+02 1.810741961035569059e-01
5.640000000000000000e+02 1.842149738556600191e-01
5.650000000000000000e+02 1.881010260524563493e-01
5.660000000000000000e+02 1.887953787493590330e-01
5.670000000000000000e+02 1.906251715866186247e-01
5.680000000000000000e+02 1.893722043826329138e-01
5.690000000000000000e+02 1.890595842938021798e-01
5.700000000000000000e+02 1.872029980366078927e-01
5.710000000000000000e+02 1.882654591591303161e-01
5.720000000000000000e+02 1.868793958088382223e-01
5.730000000000000000e+02 1.888042292780225950e-01
5.740000000000000000e+02 1.917686868295415403e-01
5.750000000000000000e+02 1.943378330376408780e-01
5.760000000000000000e+02 1.947740054550251843e-01
5.770000000000000000e+02 1.965970692191124913e-01
5.780000000000000000e+02 1.973212384138640918e-01
5.790000000000000000e+02 1.972456528411557219e-01
5.800000000000000000e+02 1.979590632420699658e-01
5.810000000000000000e+02 2.005180064727049849e-01
5.820000000000000000e+02 2.041070674305540955e-01
5.830000000000000000e+02 2.079695122107119154e-01
5.840000000000000000e+02 2.105024787839419043e-01
5.850000000000000000e+02 2.116005868004516843e-01
5.860000000000000000e+02 2.118334941928199100e-01
5.870000000000000000e+02 2.099552453457489143e-01
5.880000000000000000e+02 2.054479658631695738e-01
5.890000000000000000e+02 2.017587643269044551e-01
5.900000000000000000e+02 2.001013863991601416e-01
5.910000000000000000e+02 1.966035130600272129e-01
5.920000000000000000e+02 1.951328552238751346e-01
5.930000000000000000e+02 1.961246304460274037e-01
5.940000000000000000e+02 1.956378633907972231e-01
5.950000000000000000e+02 1.983873056034193838e-01
5.960000000000000000e+02 2.002161957586373053e-01
5.970000000000000000e+02 2.027799942206391370e-01
5.980000000000000000e+02 2.023111619513151826e-01
5.990000000000000000e+02 2.048824128786709553e-01
6.000000000000000000e+02 2.049852543604085975e-01
6.010000000000000000e+02 2.065676260133889885e-01
6.020000000000000000e+02 2.088357873124278286e-01
6.030000000000000000e+02 2.120859502122378615e-01
6.040000000000000000e+02 2.136053503521058161e-01
6.050000000000000000e+02 2.146150295386267670e-01
6.060000000000000000e+02 2.156164722408678291e-01
6.070000000000000000e+02 2.156099351133303477e-01
6.080000000000000000e+02 2.142611797349808500e-01
6.090000000000000000e+02 2.135527505513430957e-01
6.100000000000000000e+02 2.121022277751107576e-01
6.110000000000000000e+02 2.129615630761258205e-01
6.120000000000000000e+02 2.144984966098283929e-01
6.130000000000000000e+02 2.143984840517192958e-01
6.140000000000000000e+02 2.186730416338706906e-01
6.150000000000000000e+02 2.221268552811051233e-01
6.160000000000000000e+02 2.245507714699307433e-01
6.170000000000000000e+02 2.248010404899320747e-01
6.180000000000000000e+02 2.234479076952618215e-01
6.190000000000000000e+02 2.201027084901011066e-01
6.200000000000000000e+02 2.174122346417140528e-01
6.210000000000000000e+02 2.156175682026159335e-01
6.220000000000000000e+02 2.146678641335973969e-01
6.230000000000000000e+02 2.138953090115959521e-01
6.240000000000000000e+02 2.145691492040865400e-01
6.250000000000000000e+02 2.173511437368505494e-01
6.260000000000000000e+02 2.209475727353754915e-01
6.270000000000000000e+02 2.251531129222329730e-01
6.280000000000000000e+02 2.275347299073204599e-01
6.290000000000000000e+02 2.319814125730497167e-01
6.300000000000000000e+02 2.341533429309227976e-01
6.310000000000000000e+02 2.344477335028749554e-01
6.320000000000000000e+02 2.363892320829176219e-01
6.330000000000000000e+02 2.375158063435455491e-01
6.340000000000000000e+02 2.412353573902493442e-01
6.350000000000000000e+02 2.466143438484197092e-01
6.360000000000000000e+02 2.519158437936963590e-01
6.370000000000000000e+02 2.572656290400875956e-01
6.380000000000000000e+02 2.613913619233259600e-01
6.390000000000000000e+02 2.638966627693278277e-01
6.400000000000000000e+02 2.668326892159774699e-01
6.410000000000000000e+02 2.645507942394059175e-01
6.420000000000000000e+02 2.613289190544634266e-01
6.430000000000000000e+02 2.588098354819821090e-01
6.440000000000000000e+02 2.564532747786643641e-01
6.450000000000000000e+02 2.571072568896865529e-01
6.460000000000000000e+02 2.585203756619545157e-01
6.470000000000000000e+02 2.614410860920814428e-01
6.480000000000000000e+02 2.640001872901321933e-01
6.490000000000000000e+02 2.659512745029550818e-01
6.500000000000000000e+02 2.666820729402333834e-01
6.510000000000000000e+02 2.660832206518506382e-01
6.520000000000000000e+02 2.652227714602829467e-01
6.530000000000000000e+02 2.640195137123351188e-01
6.540000000000000000e+02 2.643580144035281299e-01
6.550000000000000000e+02 2.665777464900045968e-01
6.560000000000000000e+02 2.668838791373283059e-01
6.570000000000000000e+02 2.704378172527480695e-01
6.580000000000000000e+02 2.760036874719322131e-01
6.590000000000000000e+02 2.826665887777503605e-01
6.600000000000000000e+02 2.904408087274824579e-01
6.610000000000000000e+02 2.989540295343010023e-01
6.620000000000000000e+02 3.074404541396647539e-01
6.630000000000000000e+02 3.181338349564967194e-01
6.640000000000000000e+02 3.293765521870670177e-01
6.650000000000000000e+02 3.399014949652300333e-01
6.660000000000000000e+02 3.498008335518868472e-01
6.670000000000000000e+02 3.571033313601314485e-01
6.680000000000000000e+02 3.646813314873368905e-01
6.690000000000000000e+02 3.733412711814718676e-01
6.700000000000000000e+02 3.786249642227951795e-01
6.710000000000000000e+02 3.830216021708559571e-01
6.720000000000000000e+02 3.869328030012810782e-01
6.730000000000000000e+02 3.898247136069580843e-01
6.740000000000000000e+02 3.920824127436014495e-01
6.750000000000000000e+02 3.947607330050062480e-01
6.760000000000000000e+02 3.971781377306096150e-01
6.770000000000000000e+02 4.009097231442026454e-01
6.780000000000000000e+02 4.056741734359664564e-01
6.790000000000000000e+02 4.098898579335613634e-01
6.800000000000000000e+02 4.152543732637463125e-01
6.810000000000000000e+02 4.210735268155404443e-01
6.820000000000000000e+02 4.263262675248964961e-01
6.830000000000000000e+02 4.321304391550301882e-01
6.840000000000000000e+02 4.374761532155524435e-01
6.850000000000000000e+02 4.426414995260736229e-01
6.860000000000000000e+02 4.480276931700349352e-01
6.870000000000000000e+02 4.545908020489077273e-01
6.880000000000000000e+02 4.616818489232529243e-01
6.890000000000000000e+02 4.703170661121725549e-01
6.900000000000000000e+02 4.786690920171971508e-01
6.910000000000000000e+02 4.871583785616790951e-01
6.920000000000000000e+02 4.937090410122720319e-01
6.930000000000000000e+02 4.978432338957448633e-01
6.940000000000000000e+02 5.011980204766199876e-01
6.950000000000000000e+02 5.046735538480536798e-01
6.960000000000000000e+02 5.046747684961555569e-01
6.970000000000000000e+02 5.078128317067910347e-01
6.980000000000000000e+02 5.102285835740473230e-01
6.990000000000000000e+02 5.124991428928806769e-01
7.000000000000000000e+02 5.176199498502049856e-01
7.010000000000000000e+02 5.247190339908014423e-01
7.020000000000000000e+02 5.307765649952912446e-01
7.030000000000000000e+02 5.383995657179335703e-01
7.040000000000000000e+02 5.456047889706988618e-01
7.050000000000000000e+02 5.535554297532730983e-01
7.060000000000000000e+02 5.623851662289227615e-01
7.070000000000000000e+02 5.709507845651531355e-01
7.080000000000000000e+02 5.784463309210435833e-01
7.090000000000000000e+02 5.864030466693062049e-01
7.100000000000000000e+02 5.951851411543334081e-01
7.110000000000000000e+02 6.034353435773390784e-01
7.120000000000000000e+02 6.134963550265192245e-01
7.130000000000000000e+02 6.235647184296476686e-01
7.140000000000000000e+02 6.358622223361377612e-01
7.150000000000000000e+02 6.471532803928952138e-01
7.160000000000000000e+02 6.596099122524271552e-01
7.170000000000000000e+02 6.724810010550265060e-01
7.180000000000000000e+02 6.851173735603626191e-01
7.190000000000000000e+02 6.970455873357989107e-01
7.200000000000000000e+02 7.092061550039774342e-01
7.210000000000000000e+02 7.201631563717556528e-01
7.220000000000000000e+02 7.314670280783681644e-01
7.230000000000000000e+02 7.413258921369225707e-01
7.240000000000000000e+02 7.491773201900504553e-01
7.250000000000000000e+02 7.592003161124158961e-01
7.260000000000000000e+02 7.689916943738598354e-01
7.270000000000000000e+02 7.776183667353928630e-01
7.280000000000000000e+02 7.856633411682915069e-01
7.290000000000000000e+02 7.948780041094529736e-01
7.300000000000000000e+02 8.034495970508348517e-01
7.310000000000000000e+02 8.136868143201533288e-01
7.320000000000000000e+02 8.234142479737716069e-01
7.330000000000000000e+02 8.338354056970997963e-01
7.340000000000000000e+02 8.438962929971859372e-01
7.350000000000000000e+02 8.542621616709783483e-01
7.360000000000000000e+02 8.651919482963080776e-01
7.370000000000000000e+02 8.759931457045004866e-01
7.380000000000000000e+02 8.881559838359350811e-01
7.390000000000000000e+02 9.007573549560889958e-01
7.400000000000000000e+02 9.138922012492096680e-01
7.410000000000000000e+02 9.246735607618716823e-01
7.420000000000000000e+02 9.360626906944053971e-01
7.430000000000000000e+02 9.456474902630105372e-01
7.440000000000000000e+02 9.533626795538702181e-01
7.450000000000000000e+02 9.587626510998861207e-01
7.460000000000000000e+02 9.625129904400168135e-01
7.470000000000000000e+02 9.635618899689677441e-01
7.480000000000000000e+02 9.631782787922299471e-01
7.490000000000000000e+02 9.601973920242463656e-01
7.500000000000000000e+02 9.556430568519191926e-01
7.510000000000000000e+02 9.499036593260140604e-01
7.520000000000000000e+02 9.426581653078414114e-01
7.530000000000000000e+02 9.347911057976917570e-01
7.540000000000000000e+02 9.253155798318336567e-01
7.550000000000000000e+02 9.145741000096674345e-01
7.560000000000000000e+02 9.040463454646966435e-01
7.570000000000000000e+02 8.933742710366453510e-01
7.580000000000000000e+02 8.823870889209490809e-01
7.590000000000000000e+02 8.708382628271378323e-01
7.600000000000000000e+02 8.585653983690114677e-01
7.610000000000000000e+02 8.462943994804378312e-01
7.620000000000000000e+02 8.324254662842545116e-01
7.630000000000000000e+02 8.186679607896344413e-01
7.640000000000000000e+02 8.038009880671012075e-01
7.650000000000000000e+02 7.903783723820339002e-01
7.660000000000000000e+02 7.772322616786271343e-01
7.670000000000000000e+02 7.639748209040976290e-01
7.680000000000000000e+02 7.508942609164980242e-01
7.690000000000000000e+02 7.373937508520259643e-01
7.700000000000000000e+02 7.239969954750355985e-01
7.710000000000000000e+02 7.112878458823370664e-01
7.720000000000000000e+02 6.988681035270424280e-01
7.730000000000000000e+02 6.873174592032496033e-01
7.740000000000000000e+02 6.757357412133188079e-01
7.750000000000000000e+02 6.643958934326826826e-01
7.760000000000000000e+02 6.533592097070155535e-01
7.770000000000000000e+02 6.435955684932683774e-01
7.780000000000000000e+02 6.335619212584100435e-01
7.790000000000000000e+02 6.233703272675018559e-01
7.800000000000000000e+02 6.122549828844148223e-01
7.810000000000000000e+02 6.002965520214217365e-01
7.820000000000000000e+02 5.882107475170323951e-01
7.830000000000000000e+02 5.771520227683486493e-01
7.840000000000000000e+02 5.664088087481349287e-01
7.850000000000000000e+02 5.558775964532579605e-01
7.860000000000000000e+02 5.458571598685568738e-01
7.870000000000000000e+02 5.356954229775284793e-01
7.880000000000000000e+02 5.250682477102872614e-01
7.890000000000000000e+02 5.148849131623994824e-01
7.900000000000000000e+02 5.048390874793403649e-01
7.910000000000000000e+02 4.977349292039183193e-01
7.920000000000000000e+02 4.880686262478280968e-01
7.930000000000000000e+02 4.816872966179505111e-01
7.940000000000000000e+02 4.757256820670396902e-01
7.950000000000000000e+02 4.679114088385374348e-01
7.960000000000000000e+02 4.600669055110672701e-01
7.970000000000000000e+02 4.523187114532617459e-01
7.980000000000000000e+02 4.440576777344932835e-01
7.990000000000000000e+02 4.354722054348924565e-01
8.000000000000000000e+02 4.269697723834259273e-01
8.010000000000000000e+02 4.190610192653846378e-01
8.020000000000000000e+02 4.121607624652953716e-01
8.030000000000000000e+02 4.063450425013762635e-01
8.040000000000000000e+02 4.011406901079876963e-01
8.050000000000000000e+02 3.954685713792514545e-01
8.060000000000000000e+02 3.879136824064355338e-01
8.070000000000000000e+02 3.775546025291327545e-01
8.080000000000000000e+02 3.656514836654884970e-01
8.090000000000000000e+02 3.585657512012271897e-01
8.100000000000000000e+02 3.723660195960989405e-01

